Counter-example guided inductive synthesis of control Lyapunov functions for uncertain systems

We propose a counter-example guided inductive synthesis (CEGIS) scheme for the design of control Lyapunov functions and associated state-feedback controllers for linear systems affected by parametric uncertainty with arbitrary shape. In the CEGIS framework, a learner iteratively proposes a candidate control Lyapunov function and a tailored controller by solving a linear matrix inequality (LMI) feasibility problem, while a verifier either falsifies the current candidate by producing a counter-example to be considered at the next iteration, or it certifies that the tentative control Lyapunov function actually enjoys such feature. We investigate the Lipschitz continuity of the objective function of the global optimization problem solved by the verifier, which is key to establish the convergence of our method in a finite number of iterations. Numerical simulations confirm the effectiveness of the proposed approach.

==> appunti.txt <==
Learning and Verification of Feedback Control
Systems using Feedforward Neural Networks. =>
We present an approach to learn and formally verify feedback laws for data-driven models of neural networks. Neural networks are emerging as powerful and general data-driven representations for functions. This has led to their increased use in data-driven plant models and the representation of feedback laws in control systems. our verification approach uses an over-approximate reachability analysis over the system, supported by range analysis for feedforward neural networks. 
=> https://doi.org/10.1016/j.ifacol.2018.08.026

Automated and Formal Synthesis of Neural
Barrier Certificates for Dynamical Models 
=>We introduce an automated, formal, counterexample-based
approach to synthesise Barrier Certificates (BC) for the safety verification
of continuous and hybrid dynamical models. The approach is underpinned
by an inductive framework: this is structured as a sequential loop between
a learner, which manipulates a candidate BC structured as a neural
network, and a sound verifier, which either certifies the candidate’s
validity or generates counter-examples to further guide the learne
=>https://arxiv.org/pdf/2007.03251.pdf



Learning Lyapunov Functions for Hybrid Systems
=> 
We propose a sampling-based approach to learn Lyapunov functions for a class of discrete-time autonomous hybrid systems that
admit a mixed-integer representation.  The proposed method
comprises an alternation between a learner and a verifier to search
for a Lyapunov function from a family of parameterized Lyapunov
function candidates. In each iteration, the learner uses a collection
of state samples to select a Lyapunov function candidate through a
convex program in the parameter space.

As one of our contributions, we propose an efficient learning strategy
based on the analytic center cutting-plane method (ACCPM) to
iteratively grow the sample set and refine the set F˜ until we find
a feasible point in F. In the next subsections, we describe the
proposed approach and provide finite-step termination guarantees
when F is non-empty and satisfies the following assumption:
=> https://dl.acm.org/doi/pdf/10.1145/3447928.3456644


=> Secure-by-construction synthesis of cyber-physical systems

Correct-by-construction synthesis is a cornerstone of the confluence of formal methods and control theory towards designing safety-critical systems. Instead of following the time-tested, albeit laborious (re)design-verify-validate loop, correct-by-construction methodology advocates the use of continual refinements of formal requirements – connected by chains of formal proofs – to build a system that assures the correctness by design. A remarkable progress has been made in scaling the scope of applicability of correct-by-construction synthesis – with a focus on cyber-physical systems that tie discrete-event control with continuous environment – to enlarge control systems by combining symbolic approaches with principled state-space reduction techniques.

Unfortunately, in the security-critical control systems, the security properties are verified ex post facto the design process in a way that undermines the correct-by-construction paradigm. We posit that, to truly realize the dream of correct-by-construction synthesis for security-critical systems, security considerations must take center-stage with the safety considerations. Moreover, catalyzed by the recent progress on the opacity sub-classes of security properties and the notion of hyperproperties capable of combining security with safety properties, we believe that the time is ripe for the research community to holistically target the challenge of secure-by-construction synthesis. This paper details our vision by highlighting the recent progress and open challenges that may serve as bricks for providing a solid foundation for secure-by-construction synthesis of cyber-physical systems.

We envisage a paradigm shift in the development of simultaneously safe and secure CPS that advocates a secure-by-construction controller synthesis scheme which generalizes existing correct-by-construction synthesis methods by considering privacy properties simultaneously to safety ones during the design phase.
=> https://doi.org/10.1016/j.arcontrol.2022.03.004


Learning-based robust neuro-control: A method to compute control Lyapunov functions
Rosana C. B. Rego,Fábio M. U. de Araújo
=>
The procedure uses a deep neural network architecture to generate control functions supported by the Lyapunov stability theory. An estimation of the region of attraction is produced for
advanced stability analysis. W
=>https://doi.org/10.1002/rnc.5399


Learning Safe, Generalizable Perception-Based
Hybrid Control With Certificates
=> 
n this work, our main contribution is to combine techniques from machine learning and hybrid control theory to
learn safe observation-feedback controllers that generalize to
previously-unseen environments. In particular, we combine
learned observation-based barrier and Lyapunov functions with
a novel certificate-based hybrid control architecture. We provide
proofs that our hybrid controller will remain safe and reach
its goal without deadlock when provided with valid certificate.
To check the validity of our learned certificates, we sample
100,000 points from the state space and check whether constraint (6c) is feasible at each point; we found that this constraint is feasible at each tested point. 
=> er 10.1109/LRA.2022.3141657


Learning Certified Control Using Contraction Metric
=>

In this paper, we leverage recent advances in Control Contraction Metric (CCM) [28, 29] theory
that extends the contraction theory to control-affine systems to prove the existence of a tracking
controller so the closed-loop system is contracting. 
In our framework, we model both the controller and the metric function as neural networks and
optimize them jointly with the cost functions inspired by the CCM theory. Due to the constraints
imposed during training, the tracking error of the learned controller is guaranteed to be bounded
even with external disturbances.

=>  https://arxiv.org/pdf/2011.12569.pdf



Learning stabilizable nonlinear dynamics with contraction-based regularization =>
Sumeet Singh
Spencer M Richards
Vikas Sindhwani
Jean-Jacques E Slotine
Marco Pavone
=>
We propose a novel framework for learning stabilizable nonlinear dynamical systems for continuous control tasks in robotics. The key contribution is a control-theoretic regularizer for dynamics fitting rooted in the notion of stabilizability, a constraint which guarantees the existence of robust tracking controllers for arbitrary open-loop trajectories generated with the learned system. Leveraging tools from contraction theory and statistical learning in reproducing kernel Hilbert spaces, we formulate stabilizable dynamics learning as a functional optimization with a convex objective and bi-convex functional constraints. 
=> https://journals.sagepub.com/doi/10.1177/0278364920949931

Counter-example guided synthesis of neural network Lyapunov functions for piecewise linear systems
=>
We introduce an algorithm for synthesizing and verifying piecewise linear Lyapunov functions to prove global exponential stability of piecewise linear dynamical systems. The Lyapunov functions we synthesize are parameterized by feedforward neural networks with leaky ReLU activation units. To train these neural networks, we design a loss function that measures the maximal violation of the Lyapunov conditions in the state space. We show that this maximal violation can be computed by solving a mixed-integer linear program (MILP). Compared to previous learning-based approaches, our learning approach is able to certify with high precision that the learned neural network satisfies the Lyapunov conditions not only for sampled states, but over the entire state space
=> https://ieeexplore.ieee.org/document/9304201

REVIEW ON COMPUTATIONAL METHODS
FOR LYAPUNOV FUNCTIONS
=>
They cover different types of systems
such as ordinary differential equations, switched systems, non-smooth systems,
discrete-time systems etc., and employ different methods such as series expansion, linear programming, linear matrix inequalities, collocation methods, algebraic methods, set-theoretic methods, and many others.
=>http://www.ru.is/kennarar/sigurdurh/GiHa2015reviewPublished.pdf


Stephen Prajna. Barrier Certificates for Nonlinear Model Validation. Automatica,
42(1):117–126, 2006. => 
In this paper, we present a methodology for invalidation of
continuous-time nonlinear models with uncertain parameters.
The methodology is based on functions of state-parameter-time
which we term barrier certificates, that are reminiscent of Lya-
punov functions or storage functions (Willems, 1972). 
Moreover, the methods are compu-
tationally tractable, as barrier certificates can be constructed
using the sum of squares (SOS) decomposition (Parrilo, 2000)
and semidefinite programming (Vandenberghe & Boyd, 1996),
for which software tools (Prajna, Papachristodoulou, Seiler, &
Parrilo, 2005) are available. These we consider as some of the
most important features of our approach
=>https://www.sciencedirect.com/science/article/pii/S0005109805002839


An efficient framework for barrier certificate generation of uncertain nonlinear hybrid systems (Zhengfeng YangMin WuWang Lin)
=> Due to the ability to handle uncertain nonlinear hybrid systems, barrier certificate
based method has been widely used in safety verification problem. In this paper, an
efficient framework, combining sum of squares programming with interval analysis,
is proposed to generate barrier certificates for uncertain nonlinear hybrid systems. It
utilizes the feature of bounded uncertainties to get a deterministic hybrid system, whose
barrier certificates can be efficiently computed using sum of squares programming.

We propose a new method for inferring candidate barrier certificates, which first utilizes the structural properties
of the underlying bounded uncertainties to reduce the size of the SOS problem yielded from barrier certificate
generation, then uses a Gauss–Newton iteration method to improve the robustness with respect to uncertainties.
• We propose an interval analysis based method for identifying candidate barrier certificates, which can efficiently
solve the problem of checking the satisfaction of the barrier certificate conditions for uncertain hybrid systems.
• We provide a detailed experimental evaluation on a set of benchmarks, which shows the efficiency and practicability
of our method
=>https://doi.org/10.1016/j.nahs.2019.100837

Verification and synthesis using real quantifier elimination
=>
We therefore automatically combine three established software components: virtual subtitution based quantifier elimination in Reduce/Redlog, cylindrical algebraic decomposition implemented in Qepcad, and the simplifier Slfq implemented on top of Qepcad. We use this combination to successfully analyze various models of systems including adaptive cruise control in automobiles, adaptive flight control system, and the classical inverted pendulum problem studied in control theory.

=> https://dl.acm.org/doi/10.1145/1993886.1993935

Safety Verification of Hybrid Systems by Constraint Propagation Based Abstraction Refinement =>
This paper deals with the problem of safety verification of non-linear hybrid systems. We start from a classical method that uses interval arithmetic to check whether trajectories can move over the boundaries in a rectangular grid. We put this method into an abstraction refinement framework and improve it by developing an additional refinement step that employs constraint propagation to add information to the abstraction without introducing new grid elements. Moreover, the resulting method allows switching conditions, initial states and unsafe states to be described by complex constraints instead of sets that correspond to grid elements. Nevertheless, the method can be easily implemented since it is based on a well-defined set of constraints, on which one can run any constraint propagation based solver. First tests of such an implementation are promising.
=>https://link.springer.com/chapter/10.1007/978-3-540-31954-2_37

dReach: δ-Reachability Analysis for Hybrid Systems
=> dReach is a bounded reachability analysis tool for nonlinear
hybrid systems. It encodes reachability problems of hybrid systems to
first-order formulas over real numbers, which are solved by delta-decision
procedures in the SMT solver dReal. In this way, dReach is able to handle
a wide range of highly nonlinear hybrid systems. It has scaled well on
various realistic models from biomedical and robotics applications.
=>https://scungao.github.io/papers/dreach_tool.pdf

A Method for Invariant Generation for Polynomial Continuous Systems
=>his paper presents a method for generating semi-algebraic invariants for systems governed by non-linear polynomial ordinary differential equations under semi-algebraic evolution constraints. Based on the notion of discrete abstraction, our method eliminates unsoundness and unnecessary coarseness found in existing approaches for computing abstractions for non-linear continuous systems and is able to construct invariants with intricate boolean structure, in contrast to invariants typically generated using template-based methods.
=>https://link.springer.com/chapter/10.1007/978-3-662-49122-5_13


20. Stephen Prajna and Ali Jadbabaie. Safety Verification of Hybrid Systems Using
Barrier Certificates. 
=>This paper presents a novel methodology for safety verification of hybrid systems. For proving that all trajectories of a hybrid system do not enter an unsafe region, the proposed method uses a function of state termed a barrier certificate. The zero level set of a barrier certificate separates the unsafe region from all possible trajectories starting from a given set of initial conditions, hence providing an exact proof of system safety. No explicit computation of reachable sets is required in the construction of barrier certificates, which makes nonlinearity, uncertainty, and constraints can be handled directly within this framework. The method is also computationally tractable, since barrier certificates can be constructed using the sum of squares decomposition and semidefinite programmin
=>https://link.springer.com/chapter/10.1007/978-3-540-24743-2_32


Hadi Ravanbakhsh and Sriram Sankaranarayanan. Counter-example guided synthesis of control lyapunov functions for switched systems. 
=>We investigate the problem of synthesizing switching controllers for stabilizing continuous-time plants. First,
we introduce a class of control Lyapunov functions (CLFs)
for switched systems along with a switching strategy that
yields a closed loop system with a guaranteed minimum dwell
time in each switching mode 
We provide an implementation of the CEGIS approach to
synthesizing CLFs using the SMT solver Z3 constraint-solver
for linear constraints [9] and the CVXOPT [1] solver for
LMI constraints. 
=>https://arxiv.org/pdf/1509.03688.pdf


3. Hadi Ravanbakhsh and Sriram Sankaranarayanan. Robust Controller Synthesis
of Switched Systems Using Counterexample Guided Framework.
=> We investigate the problem of synthesizing robust controllers that ensure that the closed loop satisfies an input reach-while-stay specification, wherein all trajectories starting from some initial set I, eventually reach a specified goal set G, while staying inside a safe set S. Our plant model consists of a continuous-time switched system controlled by an external switching signal and plant disturbance inputs. The controller uses a state feedback law to control the switching signal in order to ensure that the desired correctness properties hold, regardless of the disturbance actions. Our approach uses a proof certificate in the form of a robust control Lyapunov-like function (RCLF) whose existence guarantees the reach-while-stay specification. A counterexample guided inductive synthesis (CEGIS) framework is used to find a RCLF by solving a formula iteratively using quantifier free SMT solvers. 
=> In ACM/IEEE Conference on Embedded Software (EMSOFT), pages 8:1–8:10, 2016.



24. Hadi Ravanbakhsh and Sriram Sankaranarayanan. Learning Control Lyapunov
Functions from Counterexamples and Demonstrations. Autonomous Robots, pages
1–33, 2018.
=> We present a technique for learning control
Lyapunov-like functions, which are used in turn to synthesize controllers for nonlinear dynamical systems that
can stabilize the system, or satisfy specifications such
as remaining inside a safe set, or eventually reaching a
target set while remaining inside a safe set. The learning framework uses a demonstrator that implements
a black-box, untrusted strategy presumed to solve the
problem of interest, a learner that poses finitely many
queries to the demonstrator to infer a candidate function, and a verifier that checks whether the current candidate is a valid control Lyapunov function.
We prove its convergence using
ellipsoidal approximation techniques from convex optimization.
We show how the verifier can be constructed efficiently using convex relaxations of the verification problem for polynomial systems to semi-definite programming (SDP) problem instances. 
As mentioned earlier, finding a control Lyapunov function is computationally expensive, requiring the solution to BMIs [94] or hard non-linear constraints [77].
The goal is to search for a solution (CLF) over a hypothesis space. More specifically, a CLF is parameterized by a set of unknown parameters.
=>https://arxiv.org/pdf/1804.05285.pdf

Sriram Sankaranarayanan, Xin Chen, and Erika Abraham. Lyapunov Function
Synthesis using Handelman Representations. 
=>We investigate linear programming relaxations to synthesize Lyapunov functions that establish the stability of a given system over a bounded region. In particular, we attempt to discover functions that are more readily useful inside symbolic verification tools for proving the correctness of control systems. Our approach searches for a Lyapunov function, given a parametric form with unknown coefficients, by constructing a system of linear inequality constraints over the unknown parameters. We examine two complementary ideas for the linear programming relaxation, including interval evaluation of the polynomial form and “Handelman representations” for positive polynomials over polyhedral sets. Our approach is implemented as part of a branch-and-relax scheme for discovering Lyapunov functions
=>IFAC Proceedings Volumes, 46(23):576–581, 2013. 


J. Kapinski, J. V. Deshmukh, S. Sankaranarayanan, and N. Arechiga. Simulation-guided lyapunov analysis for hybrid dynamical systems. In Proceedings of the 17th international conference on Hybrid systems: computation and control, pages 133–142, 2014.
=>
Lyapunov functions are used to prove stability and to obtain
performance bounds on system behaviors for nonlinear and
hybrid dynamical systems, but discovering Lyapunov functions is a difficult task in general. We present a technique
for discovering Lyapunov functions and barrier certificates
for nonlinear and hybrid dynamical systems using a searchbased approach. Our approach uses concrete executions,
such as those obtained through simulation, to formulate a
series of linear programming (LP) optimization problems;
the solution to each LP creates a candidate Lyapunov function. Intermediate candidates are iteratively improved using
a global optimizer guided by the Lie derivative of the candidate Lyapunov function. The analysis is refined using counterexamples from a Satisfiability Modulo Theories (SMT)
solver. 
=>https://www.cs.utexas.edu/~deshmukh/Papers/hscc14lyapunov.pdf

Lars Lindemann, Haimin Hu, Alexander Robey, Hanwen Zhang, Dimos Dimarogonas, Stephen Tu, and Nikolai Matni. 2020. Learning hybrid control barrier functions from data. In Conference on Robot Learning.
=>
Motivated by the lack of systematic tools to obtain safe control laws for hybrid systems, we
propose an optimization-based framework for learning certifiably safe control laws from data.
In particular, we assume a setting in which the system dynamics are known and in which
data exhibiting safe system behavior is available. We propose hybrid control barrier functions
for hybrid systems as a means to synthesize safe control inputs. Based on this notion, we
present an optimization-based framework to learn such hybrid control barrier functions from
data.
=>https://arxiv.org/pdf/2011.04112.pdf


I. Erlich S. Tarasov, L. G. Khachiyan. 1988. The method of inscribed ellipsoids.
Soviet Mathematics Doklady 37 (1988). => IN RUSSO

Pratik Biswas, Pascal Grieder, Johan Löfberg, and Manfred Morari. 2005. A survey
on stability analysis of discrete-time piecewise affine systems. IFAC Proceedings
Volumes 38, 1 (2005), 283–294.
=>
This survey introduces the most promising existing methods and adapts them to discrete-time PWA systems. Specifically, we investigate the computation of common quadratic, common quartic, piecewise affine, piecewise quadratic and piecewise quartic Lyapunov functions using linear programming, semi-definite programming and sum-of-squares techniques. Subsequently, the different methods are compared regarding the likelihood of finding a certificate of stability and computation run time.
=>https://www.sciencedirect.com/science/article/pii/S1474667016363443


Formal methods for discrete-time dynamical systems (Vol. 89) Belta C., Yordanov B., Göl E. =>LIBRO
=>Provides a self-contained exposition of temporal logic control for finite nondeterministic systems, which are useful even for seasoned formal methods researchers.Presents formal verification and control algorithms for discrete-time dynamical systems.Intended for a broad audience of scientists and engineers interested in formal methods and controls => https://link.springer.com/book/10.1007/978-3-319-50763-7

Tabuada P. Verification and control of hybrid systems: A symbolic approach Springer Science & Business Media (2009) =>Libro
=>Unified presentation of different abstraction techniques for hybrid systems =>https://link.springer.com/book/10.1007/978-1-4419-0224-5


S. M. Khansari-Zadeh and A. Billard. Learning control lyapunov function to ensure stability
of dynamical system-based robot reaching motions. Robotics and Autonomous Systems, 2014.
=>of demonstrations of a task, our approach proceeds in three steps: (1) Learning a valid Lyapunov function from the demonstrations by solving a constrained optimization problem, (2) Using one of the-state-of-the-art regression techniques to model an (unstable) estimate of the motion from the demonstrations, and (3) Using (1) to ensure stability of (2) during the task execution via solving a constrained convex optimization problem.
. In this paper we propose a new parameterization, called Weighted Sum of Asymmetric Quadratic
Functions (WSAQF). As it appears from its name, the WSAQF parameterization models the energy function as a weighted sum
of asymmetric quadratic function.
=>https://www.sciencedirect.com/science/article/pii/S0921889014000372

A. Robey, H. Hu, L. Lindemann, H. Zhang, D. V. Dimarogonas, S. Tu, and N. Matni. Learning
control barrier functions from expert demonstrations. arXiv preprint arXiv:2004.03315, 2020
=>. We then propose and analyze an optimization-based approach to learning a CBF that enjoys provable safety guarantees under suitable Lipschitz smoothness assumptions on the underlying dynamical system. A strength of our approach is that it is agnostic to the parameterization used to represent the CBF, assuming only that the Lipschitz constant of such functions can be efficiently bounded.
=>https://arxiv.org/pdf/2004.03315.pdf


H. Tsukamoto and S.-J. Chung. Neural contraction metrics for robust estimation and control:
A convex optimization approach. 
=>This paper presents a new deep learning-based framework for robust nonlinear estimation and control using the concept of a Neural Contraction Metric (NCM). The NCM uses a deep long short-term memory recurrent neural network for a global approximation of an optimal contraction metric, the existence of which is a necessary and sufficient condition for exponential stability of nonlinear systems. The optimality stems from the fact that the contraction metrics sampled offline are the solutions of a convex optimization problem to minimize an upper bound of the steady-state Euclidean distance between perturbed and unperturbed system trajectorie
=>arXiv preprint arXiv:2006.04361, 2020

] C. Fan, K. Miller, and S. Mitra. Fast and guaranteed safe controller synthesis for nonlinear
vehicle models. In International Conference on Computer Aided Verification, 2020.
=>Our controller consists of a reference controller and a tracking controller which drives the actual
trajectory to follow the reference trajectory. We identify a type of reference trajectory such that the tracking error between the actual trajectory of the closed-loop system and the reference trajectory can be bounded.
 Our overall algorithm guarantees that
the resulting controller can make sure every trajectory from the initial
set of the system satisfies the given reach-avoid requirement. We also
implement our technique in a tool FACTEST.
1. A method (Algorithm 2) for controller synthesis separating tracking controller gtrk and search for reference controller gref.
2. Sufficient conditions for tracking controller error performance that makes
the decomposition work (Lemma 2 and Lemma 3).
3. An SMT-based effective method for synthesizing reference controller gref.
4. The FACTEST implementation of the above and its evaluation showing very
encouraging results in terms of finding controllers that make any trajectories
of the closed-loop system satisfy reach-avoid requirements (Section 6).
=>http://publish.illinois.edu/kristinamiller/files/2020/08/cav2020.pdf


M. Fazlyab, A. Robey, H. Hassani, M. Morari, and G. J. Pappas. Efficient and accurate estimation of lipschitz constants for deep neural networks. In Advances in Neural Information Processing Systems (NeurIPS), 2019

C. Fan and S. Mitra. Bounded verification with on-the-fly discrepancy computation. 
=>Simulation-based verification algorithms can provide formal safety guarantees for nonlinear and hybrid systems. The previous algorithms rely on user provided model annotations called discrepancy function, which are crucial for computing reachtubes from simulations. In this paper, we eliminate this requirement by presenting an algorithm for computing piece-wise exponential discrepancy functions. The algorithm relies on computing local convergence or divergence rates of trajectories along a simulation using a coarse over-approximation of the reach set and bounding the maximal eigenvalue of the Jacobian over this over-approximation. => arXiv preprint arXiv:1502.01801, 2015.

C. J. Tomlin, I. Mitchell, A. M. Bayen, and M. Oishi. Computational techniques for the verification of hybrid systems. 
=> We describe a particular verification technique for hybrid systems, based on two-person
zero-sum game theory for automata and continuous dynamical systems. We then outline a
numerical implementation of this technique using level set methods, and we demonstrate its
use in the design and analysis of aircraft collision avoidance protocols, and in verification of
autopilot logic.
=>Proceedings of the IEEE, 91(7):986–1001, 2003.




Polyhedral Lyapunov Functions with Fixed Complexity
=>
Here we present an algorithm that attempts to find polyhedral functions while keeping the size of the representation fixed, to limit computational costs. We do this by measuring the gap from contraction for a given polyhedral set. The solution is then used to find perturbations on the polyhedral set that reduce the contraction gap. The process is repeated until a valid polyhedral Lyapunov function is obtained.
The approach is rooted in linear programming. This leads to a flexible method capable of handling additional linear constraints and objectives, and enables the use of the algorithm for control synthesis.
=>
https://arxiv.org/abs/2103.03613


Polyhedral approximation of ellipsoidal uncertainty sets via extended formulations: a computational case study
=>
Robust optimization is an important technique to immunize optimization problems against data uncertainty. In the case of a linear program and an ellipsoidal uncertainty set, the robust counterpart turns into a second-order cone program. In this work, we investigate the efficiency of linearizing the second-order cone constraints of the latter. This is done using the optimal linear outer-approximation approach by Ben-Tal and Nemirovski (Math Oper Res 26:193–205, 2001) from which we derive an optimal inner approximation of the second-order cone. We examine the performance of this approach on various benchmark sets including portfolio optimization instances as well as (robustified versions of) the MIPLIB and the SNDlib.
=>
https://link.springer.com/article/10.1007/s10287-015-0243-0


A Survey on the Control Lyapunov Function and Control Barrier Function for Nonlinear-Affine Control Systems
Boqian Li , Shiping Wen ,  , Zheng Yan , Guanghui Wen , Tingwen Huang
=>
This survey provides a brief overview on the control Lyapunov function (CLF) and control barrier function (CBF) for general nonlinear-affine control systems. The problem of control is formulated as an optimization problem where the optimal control policy is derived by solving a constraint quadratic programming (QP) problem. 
=>
https://www.ieee-jas.net/en/article/id/778d240e-8b4a-4d13-b9d3-e96574384c3a 

Formal Synthesis of Lyapunov Neural Networks
=>We propose an automatic and formally sound
method for synthesising Lyapunov functions for the
asymptotic stability of autonomous non-linear systems.
Traditional methods are either analytical and require man-
ual effort or are numerical but lack of formal sound-
ness. Symbolic computational methods for Lyapunov func-
tions, which are in between, give formal guarantees
but are typically semi-automatic because they rely on
the user to provide appropriate function templates. We
propose a method that ﬁnds Lyapunov functions fully
automatically—using machine learning—while also provid-
ing formal guarantees—using satisﬁability modulo theo-
ries (SMT). We employ a counterexample-guided approach
where a numerical learner and a symbolic veriﬁer interact
to construct provably correct Lyapunov neural networks
(LNNs). The learner trains a neural network that satis-
ﬁes the Lyapunov criteria for asymptotic stability over a
samples set; the veriﬁer proves via SMT solving that the cri-
teria are satisﬁed over the whole domain or augments the
samples set with counterexamples. Our method supports
neural networks with polynomial activation functions and
multiple depth and width, which display wide learning capa-
bilities. We demonstrate our method over several non-trivial
benchmarks and compare it favourably against a numerical
optimisation-based approach, a symbolic template-based
approach, and a cognate LNN-based approach. Our method
synthesises Lyapunov functions faster and over wider spa-
tial domains than the alternatives, yet providing stronger or
equal guarantees.
=>https://ieeexplore.ieee.org/document/9126840

Counter-Example Guided Synthesis of Control Lyapunov Functions for
Switched Systems
=>We investigate the problem of synthesizing switch-
ing controllers for stabilizing continuous-time plants. First,
we introduce a class of control Lyapunov functions (CLFs)
for switched systems along with a switching strategy that
yields a closed loop system with a guaranteed minimum dwell
time in each switching mode. However, the challenge lies in
automatically synthesizing appropriate CLFs. Assuming a given
ﬁxed form for the CLF with unknown coefﬁcients, we derive
quantiﬁed nonlinear constraints whose feasible solutions (if any)
correspond to CLFs for the original system.
However, solving quantiﬁed nonlinear constraints pose a
challenge to most LMI/BMI-based relaxations. Therefore, we
investigate a general approach called Counter-Example Guided
Inductive Synthesis (CEGIS), that has been widely used in
the emerging area of automatic program synthesis. We show
how a LMI-based relaxation can be formulated within the
CEGIS framework for synthesizing CLFs. We also evaluate our
approach on a number of interesting benchmarks, and compare
the performance of the new approach with our previous work
that uses off-the-shelf nonlinear constraint solvers instead of the
LMI relaxation. The results shows synthesizing CLFs by using
LMI solvers inside a CEGIS framework can be a computational
feasible approach to synthesizing CLFs.
=>https://ieeexplore.ieee.org/document/7402879

Learning Lyapunov Functions for Piecewise Affine Systems with Neural Network Controllers
==> We propose a learning-based method for Lyapunov stability analysis of piecewise affine dynamical systems in feedback with piecewise affine neural network controllers. The proposed method consists of an iterative interaction between a learner and a verifier, where in each iteration, the learner uses a collection of samples of the closed-loop system to propose a Lyapunov function candidate as the solution to a convex program. The learner then queries the verifier, which solves a mixed-integer program to either validate the proposed Lyapunov function candidate or reject it with a counterexample, i.e., a state where the stability condition fails. This counterexample is then added to the sample set of the learner to refine the set of Lyapunov function candidates. We design the learner and the verifier based on the analytic center cutting-plane method, in which the verifier acts as the cutting-plane oracle to refine the set of Lyapunov function candidates. We show that when the set of Lyapunov functions is full-dimensional in the parameter space, the overall procedure finds a Lyapunov function in a finite number of iterations. We demonstrate the utility of the proposed method in searching for quadratic and piecewise quadratic Lyapunov functions.
==> https://arxiv.org/abs/2008.06546

Learning control Lyapunov function to ensure stability of dynamical system-based robot reaching motions
==> We consider an imitation learning approach to model robot point-to-point (also known as discrete or reaching) movements with a set of autonomous Dynamical Systems (DS). Each DS model codes a behavior (such as reaching for a cup and swinging a golf club) at the kinematic level. An estimate of these DS models are usually obtained from a set of demonstrations of the task. When modeling robot discrete motions with DS, ensuring stability of the learned DS is a key requirement to provide a useful policy. In this paper we propose an imitation learning approach that exploits the power of Control Lyapunov Function (CLF) control scheme to ensure global asymptotic stability of nonlinear DS. Given a set of demonstrations of a task, our approach proceeds in three steps: (1) Learning a valid Lyapunov function from the demonstrations by solving a constrained optimization problem, (2) Using one of the-state-of-the-art regression techniques to model an (unstable) estimate of the motion from the demonstrations, and (3) Using (1) to ensure stability of (2) during the task execution via solving a constrained convex optimization problem. The proposed approach allows learning a larger set of robot motions compared to existing methods that are based on quadratic Lyapunov functions. Additionally, by using the CLF formalism, the problem of ensuring stability of DS motions becomes independent from the choice of regression method. Hence it allows the user to adopt the most appropriate technique based on the requirements of the task at hand without compromising stability. We evaluate our approach both in simulation and on the 7 degrees of freedom Barrett WAM arm.
==> https://www.sciencedirect.com/science/article/pii/S0921889014000372?casa_token=hhbSXiYZGCsAAAAA:-2T0lk8TqtPWOT0q22obbPklybtYAADunfo9roWlWgT0kD64xriaaBEbEtalec_L8S1MqnIy

FOSSIL: a software tool for the formal synthesis of lyapunov functions and barrier certificates using neural networks
==> This paper accompanies FOSSIL: a software tool for the synthesis of Lyapunov functions and of barrier certificates (or functions) for dynamical systems modelled as differential equations. Lyapunov functions are formal certificates for stability analysis, whereas barrier functions are formal certificates for the safety of dynamical models. FOSSIL is sound and automatic thanks to a counterexample-guided inductive synthesis loop. This method exploits the flexibility of candidate functions generated by training neural network templates, the formal assertions provided by a verifier (namely, an SMT solver), and finally new procedures to ease the exchange of information between the two mentioned components. We endow the tool with features of usability, scalability, and robustness---all of which are showcased on benchmarks.
==> https://dl.acm.org/doi/abs/10.1145/3447928.3456646?casa_token=DeRZIzvlUOMAAAAA:eEsAXu3mMKgZ0UyfWqa5G0zr0gQPlZHeFBMf413HNWmYteRfhpf8E8-R7YtFmyExtfYVoBAkdk4

Automated and Sound Synthesis of Lyapunov Functions with SMT Solvers
==> In this paper we employ SMT solvers to soundly synthesise Lyapunov functions that assert the stability of a given dynamical model. The search for a Lyapunov function is framed as the satisfiability of a second-order logical formula, asking whether there exists a function satisfying a desired specification (stability) for all possible initial conditions of the model. We synthesise Lyapunov functions for linear, non-linear (polynomial), and for parametric models. For non-linear models, the algorithm also determines a region of validity for the Lyapunov function. We exploit an inductive framework to synthesise Lyapunov functions, starting from parametric templates. The inductive framework comprises two elements: a learner proposes a Lyapunov function, and a verifier checks its validity - its lack is expressed via a counterexample (a point over the state space), for further use by the learner. Whilst the verifier uses the SMT solver Z3, thus ensuring the overall soundness of the procedure, we examine two alternatives for the learner: a numerical approach based on the optimisation tool Gurobi, and a sound approach based again on Z3. The overall technique is evaluated over a broad set of benchmarks, which shows that this methodology not only scales to 10-dimensional models within reasonable computational time, but also offers a novel soundness proof for the generated Lyapunov functions and their domains of validity.
==> https://link.springer.com/chapter/10.1007/978-3-030-45190-5_6

Learning region of attraction for nonlinear systems
==> Estimating the region of attraction (ROA) of general nonlinear autonomous systems remains a challenging problem and requires a case-by-case analysis. Leveraging the universal approximation property of neural networks, in this paper, we propose a counterexample-guided method to estimate the ROA of general nonlinear dynamical systems provided that they can be approximated by piecewise linear neural networks and that the approximation error can be bounded. Specifically, our method searches for robust Lyapunov functions using counterexamples, i.e., the states at which the Lyapunov conditions fail. We generate the counterexamples using Mixed-Integer Quadratic Programming. Our method is guaranteed to find a robust Lyapunov function in the parameterized function class, if exists, after collecting a finite number of counterexamples. We illustrate our method through numerical examples.
==> https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=9682880

A Piecewise Learning Framework for Control of Unknown Nonlinear Systems with Stability Guarantees
==> We propose a piecewise learning framework for controlling nonlinear systems with unknown dynamics. While model-based reinforcement learning techniques in terms of some basis functions are well known in the literature, when it comes to more complex dynamics, only a local approximation of the model can be obtained using a limited number of bases. The complexity of the identifier and the controller can be considerably high if obtaining an approximation over a larger domain is desired. To overcome this limitation, we propose a general piecewise nonlinear framework where each piece is responsible for locally learning and controlling over some region of the domain. We obtain rigorous uncertainty bounds for the learned piecewise models. The piecewise affine (PWA) model is then studied as a special case, for which we propose an optimization-based verification technique for stability analysis of the closed-loop system. Accordingly, given a time-discretization of the learned PWA system, we iteratively search for a common piecewise Lyapunov function in a set of positive definite functions, where a non-monotonic convergence is allowed. This Lyapunov candidate is verified on the uncertain system to either provide a certificate for stability or find a counter-example when it fails. This counter-example is added to a set of samples to facilitate the further learning of a Lyapunov function. We demonstrate the results on two examples and show that the proposed approach yields a less conservative region of attraction (ROA) compared with alternative state-of-the-art approaches. Moreover, we provide the runtime results to demonstrate potentials of the proposed framework in real-world implementations.
==> https://proceedings.mlr.press/v168/farsi22a.html

Learning Robust Hybrid Control Barrier Functions for Uncertain Systems
==> The need for robust control laws is especially important in safety-critical applications. We propose robust hybrid control barrier functions as a means to synthesize control laws that ensure robust safety. Based on this notion, we formulate an optimization problem for learning robust hybrid control barrier functions from data. We identify sufficient conditions on the data such that feasibility of the optimization problem ensures correctness of the learned robust hybrid control barrier functions. Our techniques allow us to safely expand the region of attraction of a compass gait walker that is subject to model uncertainty.
==> https://www.sciencedirect.com/science/article/pii/S2405896321012404

Synthesis of Lyapunov Functions using Formal Verification
==> Recent employments of SMT solvers within the Lyapunov function synthesis provided effective tools for automated construction of Lyapunov functions alongside with sound computer-assisted certificates. The main benefit of the suggested approach is the formal correctness and elimination of the numerical uncertainty. In the present work, we extend the SMT-based synthesis approach for wider classes of continuous and discrete-time systems. Additionally, we address constructions of Lyapunov functions for state-dependent switching systems. We illustrate our approach by means of various examples from the control systems literature.
==> https://arxiv.org/abs/2112.01835

==> reviews/ReportOn23-0334v1.txt <==
Three reviews found possible merit in the proposed method for Lyapunov
function synthesis, but all believed further discussion of the method
is required. Reviewer 2 requests comparison to sum-of-squares based
methods and more discussion about the limitations of the proposed
method. Reviewer 4 believes that there is insufficient motivation and
justification for the counter-example guided approach compared to a
direct approach. In particular, the proposed approach has its own
sources of conservatism. This reviewer suggests a systematic comparison
of the conservatism and complexity of the two approaches, preferably
with accompanying examples. Reviewer 6 also suggests the advantages of
the proposed method must be explained more definitively. All reviewer
comments should be taken into consideration in a revision. 

==> reviews/Review77705_Reviewer2_Of23-0334v1.txt <==
The paper extends the construction of control Lyapunov Functions with
the CEGIS method for linear systems with uncertain parameters.
The main contributions is to characterize the Lipschitz continuity
property of the verification task if a function is a control Lyapunov
function for a given uncertain system, which allows efficient solvers.


I have the following comments, questions, and suggestions.

The result of the presented algorithm depends on the initial conditions
and the parameters  eta and epsilon. It may be discussed that no
statement about the non-existence of a quadratic Lyapunov function for
the uncertain system independently from this parameters can be given
(the finite time comes only to this price). In Section V. an example
should be included for the termination of the algorithm in the learner
((5) is infeasible).

There should be explicitly noted, that the soundness of the obtained
result need to be verified separately, since the verification step via
DIRECTGO might produce potentially unsound result due to its numerical
nature see e.g. Example 8 in [1].
Additionally, there should be at least one or two references with
respect to the Sum-of-Squares techniques and the difference to the SOS
methods that are conventionally applied to the linear parameter-varying
systems as e.g. in [2].

[1] Ahmed, D., Peruffo, A., Abate, A. (2020). Automated and Sound
Synthesis of Lyapunov Functions with SMT Solvers.
https://doi.org/10.1007/978-3-030-45190-5_6
[2] Fen Wu and S. Prajna, "A new solution approach to polynomial LPV
system analysis and synthesis," Proceedings of the 2004 American
Control Conference, Boston, MA, USA, 2004, pp. 1362-1367 vol.2, doi:
10.23919/ACC.2004.1386764.


==> reviews/Review77709_Reviewer4_Of23-0334v1.txt <==
The paper presents a method to compute a linear controller along with a
quadratic Lyapunov function for discrete-time linear systems Ax + Bu
with uncertainty on the matrices A and B, i.e., (A,B) belongs to some
known set \Omega, but we do not know their exact values, and we want to
compute a controller and a Lyapunov function to are valid for all
values of (A,B) in \Omega.
The approach is sampled-based and counterexample-guided: from a finite
set of samples (A,B), the algorithm computes a controller and a
Lyapunov function compatible with the samples.
Then, it checks whether the results in valid for ALL (A,B) \in \Omega.
If not, it obtains a new sample (A,B) and the process is performed
again.
The process is guaranteed to terminate.
It involves two user-defined parameters, which have an impact on the
number of steps to termination as well as on the conservativeness of
the approach (see comments below).

The paper is overall well written, and I spotted no mistakes in the
proofs (although I have some comments/questions, listed below).

My main concern is about the motivation for using a
counterexample-guided approach, instead of a direct approach to compute
the controller and the Lyapunov function.
If \Omega is a complex set, then for the direct approach, one has to
resort to polyhedral approximations, ideally with few vertices.
This would inevitably introduce conservativeness (in the direct
approach) due to the approximation.
But, since the counterexample-guided approach also has conservativeness
(due to the user-provided parameters), I think that the
conservativeness (and the time complexity) of both approaches should be
compared in a more systematic way in the paper.
I reckon that building a (simple) polyhedral approximation of \Omega
can be challenging in itself, so that a general comparison can be
challenging to provide.
But, at least some concrete examples, for which the
counterexample-guided approach is superior to the direct approach,
would be very helpful.
I think that the paper would really benefit from such comparisons on a
few concrete problems, because in the present form, I find that just
two synthetic examples (for which the direct approach is not actually
applied) are not convincing that the new approach might be of practical
interest.

Other comments and questions:

- I think that it should be mentioned in the introduction that the
counterexample-guided approach also has conservativeness due to the
user-defined parameters.
This is especially important since the conservativeness of the direct
approach is mentioned has the main reason to use a
counterexample-guided approach.

- Related to the above, this is a subtle form of conservativeness that
is present in the counterexample-guided approach: either there is not
controller and Lyapunov function satisfying (5) with \epsilon and \eta
provided by the user, or the algorithm outputs a controller and a
Lyapunov function satisfying (5) but with \epsilon and \eta that can be
smaller than those provided by the user.
I think this should be emphasized somewhere in the paper.

- In Theorem 1, I think that the result should be stated in terms of
\Delta A and \Delta B (instead of \Delta A^cl) because it is (A,B) that
are the variables of the optimization problem.
In particular, I think that, in this case, the Lipschitz constant
becomes a multiple of \epsilon^2 and not only \epsilon.

- Question (related to the above): why Problem (8) is applied on the
matrix defined in (7) and not on the matrix in (3)?
I might be wrong, but I think the same argument could be used with the
matrix in (3), and that, in that case, the Lipschitz constant is linear
in \eta.
Following this line of thoughts, I think that this could provide better
bounds in the proof of Theorem 2: namely, something proportional to
\epsilon/\eta, instead of \epsilon/\eta^2.

- I do not agree with the affirmation in the introduction that
considering a convexification of \Omega introduces conservativeness (in
the direct approach).
Indeed, if (3) holds for all (A,B) \in \Omega, then it also holds for
all (A,B) in the convex hull of \Omega.
So I think that the main argument, there is that computing the convex
hull can be challenging, or the convex hull can be intractable
computationally.
Please provide clarification about this.

==> reviews/Review82097_Reviewer6_Of23-0334v1.txt <==
The paper proposes a counter-example based control Lyapunov synthesis
method to design state feedback controller for linear uncertain
systems. It is an iterative learning and verification based approach,
the
basic idea of which is already existing in literature, The authors
extend the idea to solve state feedback control for uncertain systems.
Overall the paper is written well and the contributions are clear.
However, the following points should be taken into consideration in the
revised version.

1. Does the proposed iterative method always yield solution if the
problem is solvable using standard LMI method, i.e., using (3)?

2. It seems to me that in example 1, 2^16 LMI constraints are needed to
solve the state feedback based MPC framed in [3], but not to design a 
fixed state feedback controller. I suggest the author to recheck it
before writing this strong statement. 

3. If the problem is solvable using standard LMI, what is the use of
proposed approach? The advantages should be clearly brought out.

4. It seems that the method is applicable to LPV type systems. How to
apply the same to systems with norm-bounded uncertainties?
